Satellite renormalization of quadratic polynomials

We prove the uniform hyperbolicity of the near-parabolic renormalization operators acting on an infinite-dimensional space of holomorphic transformations. This implies the universality of the scaling laws, conjectured by physicists in the 70's, for a combinatorial class of bifurcations. Through near-parabolic renormalizations the polynomial-like renormalizations of satellite type are successfully studied here for the first time, and new techniques are introduced to analyze the fine-scale dynamical features of maps with such infinite renormalization structures. In particular, we confirm the rigidity conjecture under a quadratic growth condition on the combinatorics. The class of maps addressed in the paper includes infinitely-renormalizable maps with degenerating geometries at small scales (lack of a priori bounds).

==> Figs/convert.txt <==
convert -density 300 sector1-fill.eps -resize 1071x1071 sector1-fill.png
convert -compress zip sector1-fill.png eps2:sector1-fill-2.eps

convert -density 250 sector-test4.eps -resize 583x514 sector-test4.png
